Matrix Formulae for Decorated Super Teichm\"uller Spaces

For an arc on a bordered surface with marked points, we associate a holonomy matrix using a product of elements of the supergroup $\mathrm{OSp}(1|2)$, which defines a flat $\mathrm{OSp}(1|2)$-connection on the surface. We show that our matrix formulas of an arc yields its super $\lambda$-length in Penner-Zeitlin's decorated super Teichm\"uller space. This generalizes the matrix formulas of Fock-Goncharov and Musiker-Williams. We also prove that our matrix formulas agree with the combinatorial formulas given in the authors' previous works. As an application, we use our matrix formula in the case of an annulus to obtain new results on super Fibonacci numbers.

==> figures/scratch.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (-0.5, 1) {};
		\node [style=none] (3) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=1.75] (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> super_copy.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{node small}=[fill=none, draw=none, shape=circle, inner sep=0.2]
\tikzstyle{bullet}=[fill=black, draw=black, shape=circle, scale=0.3]
\tikzstyle{bullet small}=[fill=black, draw=black, shape=circle, scale=0.14]
\tikzstyle{bullet mid}=[fill=black, draw=black, shape=circle, scale=0.2]

% Edge styles
\tikzstyle{red}=[draw=red, ->]
\tikzstyle{red 1}=[draw=red, <-]
\tikzstyle{black arrow}=[->]
\tikzstyle{dashed}=[-, draw=black, densely dotted]
\tikzstyle{Red-Thick}=[-, draw=red, thick]
\tikzstyle{Blue-Thick}=[-, fill=none, draw=blue, thick]

